TurboCC: A Practical Frequency-Based Covert Channel With Intel Turbo Boost

Covert channels are communication channels used by attackers to transmit information from a compromised system when the access control policy of the system does not allow doing so. Previous work has shown that CPU frequency scaling can be used as a covert channel to transmit information between otherwise isolated processes. Modern systems either try to save power or try to operate near their power limits in order to maximize performance, so they implement mechanisms to vary the frequency based on load. Existing covert channels based on this approach are either easily thwarted by software countermeasures or only work on completely idle systems. In this paper, we show how the automatic frequency scaling provided by Intel Turbo Boost can be used to construct a covert channel that is both hard to prevent without significant performance impact and can tolerate significant background system load. As Intel Turbo Boost selects the maximum CPU frequency based on the number of active cores, our covert channel modulates information onto the maximum CPU frequency by placing load on multiple additional CPU cores. Our prototype of the covert channel achieves a throughput of up to 61 bit/s on an idle system and up to 43 bit/s on a system with 25% utilization.

==> data/multi_core.txt <==
t       retransmission  datarate
6 0.24 58.7156
7 0.08 60.9524
8 0.06 53.3333
9 0.06 47.7612
10 0.04 44.4444
11 0.06 39.5062
12 0.11 34.2246
13 0.14 30.4762
14 0.04 32.1608
15 0.03 29.7674
16 0.03 28.3186
17 0.01 27.4678
18 0.01 26.0163
19 0 24.8062
20 0 23.6162
21 0 22.5352
22 0 21.4765
23 0 20.5128
24 0.01 19.3939
25 0 18.9349
26 0.01 17.9272
27 0.01 17.3913
28 0.01 16.7102
29 0 16.4103
30 0.01 15.6098


==> data/multi_core_n1.txt <==
t       retransmission  datarate
6 0.36 54.2373
7 0.27 50.7937
8 0.2 47.4074
9 0.12 45.3901
10 0.2 37.8698
11 0.28 31.2195
12 0.34 27.5862
13 0.13 31.068
14 0.17 28.0702
15 0.06 29.3578
16 0.07 27.3504
17 0.07 25.3968
18 0.06 24.3346
19 0.01 24.4275
20 0.02 23.3577
21 0.03 21.7687
22 0 21.3333
23 0 20.5128
24 0.02 19.3353
25 0.01 18.7135
26 0 18.1303
27 0.01 17.3442
28 0 16.8421
29 0.01 16.0804
30 0 15.7248



==> data/multi_core_n2.txt <==
t       retransmission  datarate
6 2.58 19.4529
7 0.5 42.953
8 0.3 43.5374
9 0.19 42.6667
10 0.16 39.0244
11 0.17 35.5556
12 0.2 31.6832
13 0.21 28.8288
14 0.14 28.9593
15 0.09 28.3186
16 0.1 26.556
17 0.06 26.0163
18 0.06 24.6154
19 0.04 23.7037
20 0.02 23.1047
21 0.03 21.7687
22 0.01 21.2625
23 0 20.5788
24 0.01 19.5122
25 0.06 17.8771
26 0.01 17.9272
27 0 17.6796
28 0.02 16.5375
29 0.03 15.7635
30 0.01 15.6098



==> data/multi_core_n3.txt <==
t       retransmission  datarate
14 7.77 3.16832
15 4.26 5.02355
16 1.42 10.8659
17 1.3 10.9777
18 1.2 10.8844
19 0.88 12.3791
20 0.85 11.8959
21 0.9 11.0345
22 0.6 12.5984
23 0.64 12.1442
24 0.48 12.8257
25 0.75 10.4405
26 0.48 12.1673
27 0.49 11.5523
28 0.42 11.6576
29 0.75 8.77915
30 0.4 10.9777


